McNdroid: A Longitudinal Multimodal Benchmark for Robust Drift Detection in Android Malware

Machine learning (ML) in real-world systems must contend with concept drift, adversarial actors, and a spectrum of potential features with varying costs and benefits. Malware naturally exhibits all of these complexities, but for the same reason, it is challenging to curate and organize data to study these factors. We present McNdroid, to our knowledge the largest longitudinal multimodal Android malware benchmark for malware detection and drift analysis. McNdroid spans 2013--2025, excluding 2015, and represents each application with three aligned modalities--static features from manifests and smali code, dynamic behavioral features from sandbox execution, and graph-based features from function-call graphs. Using temporally separated splits, we evaluate standard ML and deep-learning detectors across increasing train--test time gaps. Results show clear temporal degradation, while multimodal fusion outperforms the best single modality across long-term temporal gaps. Cross-modal agreement also declines over time, suggesting that drift affects both individual feature spaces and the consistency among modalities. We further analyze modality-specific drift, malware-family evolution, and temporal changes in model explanations. We publicly release McNdroid, benchmark splits, and code to support reproducible research on temporal generalization and robust multimodal learning in security-critical, non-stationary settings.

==> figures/distribution-shift/ks-test.csv <==
year,data,gml,json
2013,0.0005395127722319612,0.0006012339793776861,0.0009446996386227599
2014,0.007052412744340081,0.02887526909788442,0.008101445410924439
2016,0.009016651056719617,0.05135303282993196,0.014148410942291766
2017,0.01384008352323605,0.08633535211152564,0.026481581723499334
2018,0.014267415775431542,0.08652250158444821,0.03471336581155774
2019,0.014336680072991331,0.05927735218069636,0.036609726715610025
2020,0.015327040184870166,0.052257575013845224,0.03661345190260236
2021,0.017927434260425482,0.07014291438397992,0.03601973919316599
2022,0.017552684295711076,0.07229670412059921,0.035080817894172826
2023,0.021622608445161704,0.12627230509658882,0.04068874093992029
2024,0.023612364305624908,0.13979316656890528,0.053066841777646236
2025,0.023280589535742552,0.14050007043997412,0.05016721213801904

==> figures/dominant-group-shap/data.csv <==
year,IntentFilterList,RequestedPermissionList,SuspiciousApiList,URLDomainList,UsedPermissionsList
2013,0.14037459071181388,0.19449773031878756,0.12957703883237326,0.24650062565408815,0.11167343167818249
2014,0.1597060512548234,0.21352956768799441,0.14050788749293747,0.20952471774784992,0.11827800575337412
2016,0.1429989046324232,0.21951702923318095,0.14172162831055374,0.21285010922982672,0.12212305929770155
2017,0.10351854403571943,0.22572578504483023,0.17194673026389504,0.18860257415194553,0.1328117228819076
2018,0.110239482914495,0.2261489426408981,0.1698967449248861,0.19113598863592185,0.13228017142760826
2019,0.194395971625216,0.24611914866356552,0.1392078473951442,0.16855894150975373,0.12279937245873639
2020,0.20745668615727605,0.25172894699190884,0.14030489038432425,0.15264548004068806,0.1274351731185827
2021,0.1921858101633455,0.24790362827538567,0.1498240020154187,0.14971087172991077,0.13090971912014057
2022,0.19339010585481486,0.25235585275756506,0.14047748494110904,0.1571988867376809,0.12817743183500346
2023,0.13463278860633768,0.23964047008064607,0.1491207274570938,0.17954205125566408,0.13021338388801623
2024,0.128273264932441,0.2362106726791346,0.14601078720253985,0.18266848789268175,0.12755210644878842
2025,0.1249007430880736,0.23614935823572689,0.14513123600864367,0.18466767355998004,0.12719780852734372


==> figures/dominant-group-shap/gml.csv <==
year,android.app.Activity,android.content.res.Resources,android.net.wifi.WifiManager,android.telephony.TelephonyManager,android.view.View,android.webkit.WebView,graph_structure
2013,0.042100901099784205,0.0,0.042469445283775754,0.22698662055608487,0.039398110237787734,0.07353488683779964,0.0
2014,0.04667362751073495,0.0,0.04146504695927235,0.20199574049456925,0.043226720312238474,0.07383083809289605,0.0
2016,0.042963061605701736,0.0,0.0,0.18682583062280694,0.04856326221483703,0.06945655940686761,0.04662503766378249
2017,0.03962412038280253,0.0,0.0,0.17311812617433858,0.05956965964091373,0.06150949827349381,0.0422772219658904
2018,0.0426472582322452,0.0,0.0,0.17004719805206575,0.06068502431847896,0.06368743565930221,0.041253241105787486
2019,0.03912548482813189,0.0,0.0,0.17615385538283698,0.05418643430855124,0.06571558125209839,0.06140246969911641
2020,0.03973597738871153,0.0,0.0,0.18166779834281357,0.0523103337441298,0.06416694662721445,0.06653979037460271
2021,0.03843301701686125,0.0,0.0,0.17405018798828537,0.0575149437203715,0.06042040818875822,0.0631937245549391
2022,0.037344584553460555,0.0,0.0,0.16699811992440702,0.05886430160667327,0.06367717916286036,0.054979885686793795
2023,0.0,0.04181870022022017,0.0,0.141612878702852,0.07405270789561956,0.055138723244569345,0.04169365434652305
2024,0.0,0.04162930685595496,0.0,0.13443307383867548,0.08021916070825375,0.056227559513217056,0.035351201714737865
2025,0.03446391959174311,0.04167834129718108,0.0,0.1334398005653042,0.08219519918878036,0.05739654689958934,0.0


==> figures/dominant-group-shap/json.csv <==
year,count.modules_loaded,count.system_props,hash_domain,hash_path,hash_string,http_scheme,permission,signal_hooked
2013,0.0,0.03826040614058387,0.2048584463096113,0.1864260976345876,0.2615635358958139,0.0,0.06302426807109268,0.0
2014,0.0,0.04132639555717146,0.17219297830809369,0.19862638697966384,0.26928544795729425,0.0,0.05905961340930186,0.0
2016,0.0,0.04268574071320526,0.16153187476533504,0.18785954778488342,0.2697034452436922,0.0,0.05648983322197814,0.0
2017,0.0,0.0,0.13382846380023447,0.18050816325394084,0.3008481340926368,0.04300863974034867,0.04977124241183672,0.0
2018,0.0,0.04274108101483509,0.1302101265148334,0.19266924836113414,0.29569302649532253,0.0,0.046578274155514604,0.0
2019,0.0,0.0,0.15869139203385402,0.18670189256481215,0.29009252410677505,0.0,0.04545771450205009,0.041519360581899444
2020,0.0,0.0,0.14393333317166415,0.20350655103775245,0.27696417068548085,0.0,0.048241345945190944,0.04325571493240997
2021,0.04440963591229143,0.0,0.1385098843897777,0.17798695726375502,0.30856479069247195,0.0,0.04950397927142437,0.0
2022,0.042884486436399624,0.0,0.14619420733530109,0.18391496044494246,0.28867471409555195,0.0,0.04956494899772915,0.0
2023,0.0,0.0,0.27569005970157323,0.13463239080213782,0.2587429675879753,0.039022665646250454,0.042486010587636805,0.0
2024,0.0,0.0,0.4011844220703848,0.10873770806904451,0.21013679723694378,0.03692054812565829,0.03297985640577873,0.0
2025,0.0,0.0,0.37041019241386974,0.11335676691224048,0.22030872760423323,0.042503337180840865,0.035031225011680406,0.0


==> tikz/ks-test/ks-test.csv <==
year,data_mean,data_std,gml_mean,gml_std,json_mean,json_std
2013,0.0005395127722319612,0.0,0.0006012339793776861,0.0,0.0009446996386227599,0.0
2014,0.007052412744340081,0.0,0.02887526909788442,0.0,0.008101445410924439,0.0
2016,0.009016651056719617,0.0,0.051353032829931956,6.938893903907228e-18,0.014148410942291766,0.0
2017,0.01384008352323605,0.0,0.08633535211152564,0.0,0.026481581723499334,0.0
2018,0.014267415775431542,0.0,0.08652250158444823,1.3877787807814457e-17,0.03471336581155774,0.0
2019,0.014336680072991331,0.0,0.05927735218069636,0.0,0.036609726715610025,0.0
2020,0.015327040184870166,0.0,0.052257575013845224,0.0,0.03661345190260236,0.0
2021,0.017927434260425482,0.0,0.07014291438397992,0.0,0.03601973919316599,0.0
2022,0.017552684295711076,0.0,0.07229670412059921,0.0,0.035080817894172826,0.0
2023,0.021622608445161704,0.0,0.12627230509658882,0.0,0.04068874093992029,0.0
2024,0.023612364305624908,0.0,0.13979316656890528,0.0,0.053066841777646236,0.0
2025,0.023280589535742552,0.0,0.14050007043997412,0.0,0.050167212138019036,6.938893903907228e-18


==> tikz/label-drift/data_feature_entropy.csv <==
year,drift_entropy_mean,drift_entropy_std,undrift_entropy_mean,undrift_entropy_std
2013,0.40488858,0.00125675,0.25664179,0.00097837
2014,0.43636056,0.00472573,0.23775254,0.0019086
2016,0.47874984,0.00859673,0.34018972,0.00381224
2017,0.27389012,0.0119244,0.20756715,0.00211446
2018,0.33754225,0.00152709,0.30869635,0.00618434
2019,0.40701793,0.00197932,0.16653254,0.00125089
2020,0.28083232,0.00420193,0.14767924,0.00067418
2021,0.36187572,0.01303609,0.16576013,0.00274793
2022,0.23013753,0.00380852,0.08438174,0.00075603
2023,0.15264019,0.00177244,0.12694428,0.00159972
2024,0.08614474,0.00427721,0.03831769,0.00149082
2025,0.07381385,0.00909926,0.05072474,0.00084308


==> tikz/label-drift/gml_feature_entropy.csv <==
year,drift_entropy_mean,drift_entropy_std,undrift_entropy_mean,undrift_entropy_std
2013,0.39088074,0.00502571,0.26405534,0.00245531
2014,0.40952882,0.00402812,0.22951732,0.00300972
2016,0.48802494,0.00560637,0.34119395,0.00395853
2017,0.21098717,0.00319258,0.15313511,0.00241919
2018,0.22027233,0.00555762,0.23881644,0.00476886
2019,0.39287051,0.00328626,0.150273,0.00138059
2020,0.2603482,0.00338767,0.13459013,0.00298395
2021,0.32824846,0.00674112,0.17528992,0.00319283
2022,0.23259301,0.00481674,0.07922368,0.00139202
2023,0.13140285,0.0097721,0.11414223,0.00184322
2024,0.07379522,0.00625988,0.03222927,0.0009858
2025,0.08092934,0.01139381,0.04032379,0.00133639


==> tikz/label-drift/json_feature_entropy.csv <==
year,drift_entropy_mean,drift_entropy_std,undrift_entropy_mean,undrift_entropy_std
2013,0.543663,0.00069161,0.46645039,0.0025034
2014,0.60671562,0.00152733,0.44016121,0.00079648
2016,0.669459,0.00114566,0.55527232,0.00323425
2017,0.37046547,0.00668651,0.34318783,0.00429957
2018,0.43281861,0.01024759,0.39335903,0.00165245
2019,0.51747928,0.00158474,0.28429302,0.00098879
2020,0.43879457,0.00147551,0.27612759,0.00133055
2021,0.44758158,0.00193034,0.3082817,0.00233939
2022,0.27257157,0.00559164,0.145427,0.00163004
2023,0.26041133,0.00866701,0.24676693,0.0026569
2024,0.08388005,0.00207667,0.04413118,0.00073632
2025,0.12977607,0.00693171,0.05623792,0.00233703


==> tikz/stability/benign_drift_data.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0073614061
2016,0.0202406312
2017,0.0374361985
2018,0.0432807787
2019,0.0483133199
2020,0.0583499064
2021,0.0775004058
2022,0.0918801768
2023,0.0964526328
2024,0.0998828816
2025,0.1013054464


==> tikz/stability/benign_drift_gml.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0448768051
2016,0.2258031526
2017,0.3989525346
2018,0.5003257751
2019,0.5751431042
2020,0.5691862766
2021,0.6178312942
2022,0.7319782898
2023,0.7929965863
2024,0.8068602318
2025,0.8144497470


==> tikz/stability/benign_drift_json.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0136442362
2016,0.0258308576
2017,0.0400795558
2018,0.0617690661
2019,0.0580000225
2020,0.0599543293
2021,0.0948538987
2022,0.0840721492
2023,0.1200086481
2024,0.1582788567
2025,0.1625767393


==> tikz/stability/family_stability_clean.csv <==
family,modality,stability
dnotua,Static,0.9991183217526384
dnotua,Static,0.9636430237092009
dnotua,Static,0.9883893194742187
dnotua,Static,0.9346374153583991
dnotua,Static,0.9328402411356023
airpush,Static,0.9820248626129152
airpush,Static,0.9867547432484942
airpush,Static,0.9624992059957608
airpush,Static,0.9851429860382643
airpush,Static,0.9557012415250012
airpush,Static,0.9735842488323595
airpush,Static,0.9266500776284001
airpush,Static,0.895620413609526
kuguo,Static,0.9833113881248555
kuguo,Static,0.9844834053169738
kuguo,Static,0.9666296969114989
kuguo,Static,0.98112378923588
kuguo,Static,0.9572677651782339
kuguo,Static,0.9413982463304686
dowgin,Static,0.984549917304733
dowgin,Static,0.9857050414618626
dowgin,Static,0.9812177149781837
dowgin,Static,0.9783876136278449
dowgin,Static,0.9615502866166804
dowgin,Static,0.9529186591012396
dowgin,Static,0.9116259684040044
youmi,Static,0.9821984427074705
youmi,Static,0.9772191342105605
youmi,Static,0.9586890330111504
youmi,Static,0.9658886114084513
youmi,Static,0.9405609931056419
youmi,Static,0.9400378414658171
smsreg,Static,0.9821270547118747
smsreg,Static,0.9759129883622206
smsreg,Static,0.9326044556306644
smsreg,Static,0.9170891671309095
smsreg,Static,0.9418059232404917
smsreg,Static,0.9888282111446661
smsreg,Static,0.9697035814559934
smsreg,Static,0.9761836575671319
smsreg,Static,0.9591046851691235
revmob,Static,0.9589204072514562
revmob,Static,0.9849604088228259
revmob,Static,0.8737651402230086
revmob,Static,0.9704243463633313
revmob,Static,0.9299285941806447
revmob,Static,0.8307748039115587
revmob,Static,0.9225402392532154
gappusin,Static,0.984321246265978
gappusin,Static,0.9824441853690802
gappusin,Static,0.9694148941261884
gappusin,Static,0.9686031331600189
gappusin,Static,0.8982867743134111
gappusin,Static,0.8959622782672624
gappusin,Static,0.8962563676547732
leadbolt,Static,0.9707432919016624
leadbolt,Static,0.9804226676475025
leadbolt,Static,0.9667774053782404
leadbolt,Static,0.98729748831381
leadbolt,Static,0.9669459448503387
leadbolt,Static,0.9631405171350343
leadbolt,Static,0.9622636220988224
leadbolt,Static,0.9219840027558568
adwo,Static,0.9824030565259726
adwo,Static,0.9822428174566559
adwo,Static,0.9448138864561119
adwo,Static,0.9038338543331862
adwo,Static,0.9223163889970667
youmi,Dynamic,0.9950840506498793
youmi,Dynamic,0.9954696592910707
youmi,Dynamic,0.9898981374531228
youmi,Dynamic,0.990357992699109
youmi,Dynamic,0.9858007171587384
youmi,Dynamic,0.9838397825909846
adwo,Dynamic,0.9972717177171608
adwo,Dynamic,0.996093259893495
adwo,Dynamic,0.9908169268378035
adwo,Dynamic,0.9815774311063559
adwo,Dynamic,0.9763712219092497
gappusin,Dynamic,0.9974737360163152
gappusin,Dynamic,0.9968261620642314
gappusin,Dynamic,0.9909782734914312
gappusin,Dynamic,0.9885586368149433
gappusin,Dynamic,0.9808453226312636
gappusin,Dynamic,0.9767908759809639
gappusin,Dynamic,0.9735358077815973
airpush,Dynamic,0.998011338551059
airpush,Dynamic,0.9981566235571278
airpush,Dynamic,0.9961004803775271
airpush,Dynamic,0.9957845038711493
airpush,Dynamic,0.9915845120204123
airpush,Dynamic,0.993351827679908
airpush,Dynamic,0.9827063678827114
airpush,Dynamic,0.9761352556911191
leadbolt,Dynamic,0.9972717967258506
leadbolt,Dynamic,0.9962224034666075
leadbolt,Dynamic,0.9939474548837124
leadbolt,Dynamic,0.9948479919037617
leadbolt,Dynamic,0.9885301738370316
leadbolt,Dynamic,0.9863191054077173
leadbolt,Dynamic,0.9761570003755261
leadbolt,Dynamic,0.9821089331768209
kuguo,Dynamic,0.9991061268680934
kuguo,Dynamic,0.9977822302779705
kuguo,Dynamic,0.9950336599782373
kuguo,Dynamic,0.9938553962723989
kuguo,Dynamic,0.9834168566856157
kuguo,Dynamic,0.981914685138865
revmob,Dynamic,0.9870446076992756
revmob,Dynamic,0.9980705891743455
revmob,Dynamic,0.986232329071665
revmob,Dynamic,0.9865228076623745
revmob,Dynamic,0.9819994227817457
revmob,Dynamic,0.9760446486582756
revmob,Dynamic,0.9708587708986046
dnotua,Dynamic,0.9988333400328601
dnotua,Dynamic,0.9875259790449247
dnotua,Dynamic,0.9916229035808829
dnotua,Dynamic,0.9684799173357721
dnotua,Dynamic,0.9708844250079964
dowgin,Dynamic,0.9988368649128782
dowgin,Dynamic,0.9980852930562223
dowgin,Dynamic,0.9965447126404585
dowgin,Dynamic,0.9947920774183993
dowgin,Dynamic,0.986341552515183
dowgin,Dynamic,0.9838238876097989
dowgin,Dynamic,0.974687933570967
smsreg,Dynamic,0.9967973980045135
smsreg,Dynamic,0.9956014179262405
smsreg,Dynamic,0.9845344462290428
smsreg,Dynamic,0.9656961424868487
smsreg,Dynamic,0.9780697372133604
smsreg,Dynamic,0.996835005314944
smsreg,Dynamic,0.9909888894164467
smsreg,Dynamic,0.9909886853805885
smsreg,Dynamic,0.9790000532742505
airpush,Graph,0.9573615290525155
airpush,Graph,0.9669241581369509
airpush,Graph,0.9097440828819328
airpush,Graph,0.9735867719617707
airpush,Graph,0.8873186295586191
airpush,Graph,0.9658113234425867
airpush,Graph,0.9409761717716535
airpush,Graph,0.9253596215750365
dowgin,Graph,0.9748513418149857
dowgin,Graph,0.9709631395309095
dowgin,Graph,0.98147656154751
dowgin,Graph,0.9714350899877605
dowgin,Graph,0.9506862533798103
dowgin,Graph,0.9301273763585438
dowgin,Graph,0.8437739145328889
kuguo,Graph,0.9870383669103404
kuguo,Graph,0.9772858490783275
kuguo,Graph,0.9436235008029626
kuguo,Graph,0.9791604399864888
kuguo,Graph,0.9477438478970502
kuguo,Graph,0.9331412766425536
adwo,Graph,0.9797030207303369
adwo,Graph,0.9843061356512881
adwo,Graph,0.9497322253216861
adwo,Graph,0.9090141568987615
adwo,Graph,0.9212963081282044
revmob,Graph,0.9085246798904945
revmob,Graph,0.9624736159502185
revmob,Graph,0.9036721747977167
revmob,Graph,0.9654823828055387
revmob,Graph,0.8956215198908251
revmob,Graph,0.7937487642565811
revmob,Graph,0.8419361700487887
dnotua,Graph,0.9977719813301107
dnotua,Graph,0.8915865146976671
dnotua,Graph,0.9743382154342352
dnotua,Graph,0.8773213549501104
dnotua,Graph,0.8009289192903021
gappusin,Graph,0.9864458456223054
gappusin,Graph,0.9706814738059047
gappusin,Graph,0.9319726682049884
gappusin,Graph,0.9678122382955067
gappusin,Graph,0.8379217500398044
gappusin,Graph,0.8592129351609428
gappusin,Graph,0.8183426104631161
youmi,Graph,0.977871896715102
youmi,Graph,0.9731973744967524
youmi,Graph,0.9453711171407218
youmi,Graph,0.9636421600751746
youmi,Graph,0.9440815258247073
youmi,Graph,0.9384600679942472
smsreg,Graph,0.9813287831462162
smsreg,Graph,0.9611257718982962
smsreg,Graph,0.8956234319645281
smsreg,Graph,0.8213914035961114
smsreg,Graph,0.7889022907920739
smsreg,Graph,0.9673933761345919
smsreg,Graph,0.9515920989168972
smsreg,Graph,0.9480337806601341
smsreg,Graph,0.9188961075626578
leadbolt,Graph,0.9743263265617063
leadbolt,Graph,0.9646958886992025
leadbolt,Graph,0.9100109319590453
leadbolt,Graph,0.9825728934661139
leadbolt,Graph,0.9229415728883182
leadbolt,Graph,0.9212248773599475
leadbolt,Graph,0.9371086071399968
leadbolt,Graph,0.8872700159925664


==> tikz/stability/malware_drift_data.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0218691311
2016,0.0370862884
2017,0.1570667448
2018,0.1390291332
2019,0.0543687052
2020,0.0678576740
2021,0.0976839089
2022,0.0741748646
2023,0.0892008412
2024,0.2044784895
2025,0.2173703089


==> tikz/stability/malware_drift_gml.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0367761220
2016,0.0722119948
2017,0.2545844798
2018,0.2574505708
2019,0.0855892852
2020,0.1026024004
2021,0.1365484650
2022,0.1465817443
2023,0.2658271990
2024,0.4324229413
2025,0.7283357252


==> tikz/stability/malware_drift_json.csv <==
year,mean_divergence
2013,0.0000000000
2014,0.0295844643
2016,0.0394130273
2017,0.1091424117
2018,0.1160546789
2019,0.1142184234
2020,0.1177971445
2021,0.1140214459
2022,0.1243526877
2023,0.1228403659
2024,0.3572861127
2025,0.3152117627


==> tikz/yearly_bar_top1_unimodal_top2_multimodal_f1_score.csv <==
year,method,method_label,f1_score,f1_score_std,n_runs,n_values
2013,stage2_base_data,Data only,0.9686796423801098,0.0005809635164319482,5,5
2013,stage3_feature_fusion,Feature fusion,0.972228967129001,0.0007296351090027559,5,5
2013,stage1_data_gml_pairwise,Data + GML,0.9711058580079126,0.000697112700667091,5,5
2014,stage2_base_data,Data only,0.8588518266851848,0.0014433605047168292,5,5
2014,stage3_feature_fusion,Feature fusion,0.8621309913871563,0.0010901243613497564,5,5
2014,stage1_data_gml_pairwise,Data + GML,0.8734653980687674,0.0019047248409654427,5,5
2016,stage2_base_data,Data only,0.7019482049244862,0.006792054822537026,5,5
2016,stage3_feature_fusion,Feature fusion,0.6917919854104818,0.004720727158706595,5,5
2016,stage1_data_gml_pairwise,Data + GML,0.6944210143240388,0.003869210178150055,5,5
2017,stage2_base_data,Data only,0.11790013878778338,0.016347516262825393,5,5
2017,stage3_feature_fusion,Feature fusion,0.08976210499469456,0.006090529431420388,5,5
2017,stage1_data_gml_pairwise,Data + GML,0.09905131569987598,0.012649806184337139,5,5
2018,stage2_base_data,Data only,0.0933347141020543,0.005936533237786714,5,5
2018,stage3_feature_fusion,Feature fusion,0.07142432198799706,0.0031459237838460195,5,5
2018,stage1_data_gml_pairwise,Data + GML,0.08717913799278161,0.0050799062555900035,5,5
2019,stage2_base_data,Data only,0.6451518325335259,0.012147610956439986,5,5
2019,stage3_feature_fusion,Feature fusion,0.7113687753530928,0.007681068728325181,5,5
2019,stage1_data_gml_pairwise,Data + GML,0.7032665905830637,0.012443932496921077,5,5
2020,stage2_base_data,Data only,0.609513910588178,0.027363173766885848,5,5
2020,stage3_feature_fusion,Feature fusion,0.7145308488794786,0.011170549966459576,5,5
2020,stage1_data_gml_pairwise,Data + GML,0.6979927833891741,0.024084770458011773,5,5
2021,stage2_base_data,Data only,0.5235808921878818,0.029830779394582747,5,5
2021,stage3_feature_fusion,Feature fusion,0.632922111349943,0.01356534143262192,5,5
2021,stage1_data_gml_pairwise,Data + GML,0.6318680179038834,0.03400176414596912,5,5
2022,stage2_base_data,Data only,0.5549892456223885,0.019630994564167024,5,5
2022,stage3_feature_fusion,Feature fusion,0.6340883089476244,0.010018054528435523,5,5
2022,stage1_data_gml_pairwise,Data + GML,0.6195044916721842,0.018738467843748927,5,5
2023,stage2_base_data,Data only,0.3524665757357617,0.01585269134982465,5,5
2023,stage3_feature_fusion,Feature fusion,0.4356604364962314,0.01908155932904164,5,5
2023,stage1_data_gml_pairwise,Data + GML,0.42487282657819847,0.01757715337512496,5,5
2024,stage2_base_data,Data only,0.05708369282435701,0.015860269685313812,5,5
2024,stage3_feature_fusion,Feature fusion,0.11814867681787192,0.018094147676312032,5,5
2024,stage1_data_gml_pairwise,Data + GML,0.09467264963917257,0.020267781130667236,5,5
2025,stage2_base_data,Data only,0.027320398899346267,0.006807297847509369,5,5
2025,stage3_feature_fusion,Feature fusion,0.028411241660158522,0.008721752721311636,5,5
2025,stage1_data_gml_pairwise,Data + GML,0.04359012276001141,0.005729909288595828,5,5

